Long-time behaviour of hybrid finite volume schemes for advection-diffusion equations: linear and nonlinear approaches

We are interested in the long-time behaviour of approximate solutions to heterogeneous and anisotropic linear advection-diffusion equations in the framework of hybrid finite volume (HFV) methods on general polygonal/polyhedral meshes. We consider two linear methods, as well as a new, nonlinear scheme, for which we prove the existence and the positivity of discrete solutions. We show that the discrete solutions to the three schemes converge exponentially fast in time towards the associated discrete steady-states. To illustrate our theoretical findings, we present some numerical simulations assessing long-time behaviour and positivity. We also compare the accuracy of the schemes on some numerical tests in the stationary case.

==> graph_data/HMMtest/errors_graph.txt <==
4,7
mesh1
according to the exact solution $u = \left (  x - \exp \left ( \frac{2v(x-1)}{\mu} \right ) \right ) \left (  y^2 - \exp \left ( \frac{3v(y-1)}{\mu} \right ) \right ) +1 $ ; with $\mu = 1.000000$ and potential $\Phi = - v ( 2 x + 3 y - 5) $ with $v =1.000000$.,1
1.5
non-linear,HMM,Exp-fitt,Exp-fitt-harmo,
0.0307176,0.00034704,0.221463,0.9911,0.989398,0
0.0153588,7.93535e-05,0.107066,0.989557,0.987769,0
0.0076794,1.93938e-05,0.0530578,0.988471,0.987609,0
0.0038397,4.82193e-06,0.0264696,0.988082,0.987641,0
0.00191985,1.20386e-06,0.0132271,0.987825,0.987614,0
0.000959926,3.00867e-07,0.00661259,0.987713,0.987608,0
0.000479963,7.52097e-08,0.00330617,0.98766,0.987608,0
0.0307176,0.000377633,0.199371,0.991166,0.989398,0
0.0153588,8.57339e-05,0.0963876,0.989507,0.987769,0
0.0076794,2.04023e-05,0.0475746,0.988457,0.987609,0
0.0038397,5.0241e-06,0.0237006,0.988078,0.987641,0
0.00191985,1.25091e-06,0.0118387,0.987824,0.987614,0
0.000959926,3.12395e-07,0.00591787,0.987713,0.987608,0
0.000479963,7.80776e-08,0.00295874,0.98766,0.987608,0
0.0307176,0.00811134,7.60557,0.992777,0.9738,0
0.0153588,0.00207617,3.767,0.991769,0.985663,0
0.0076794,0.000523093,1.87757,0.988975,0.987528,0
0.0038397,0.00013109,0.938128,0.98816,0.987641,0
0.00191985,3.27961e-05,0.468989,0.987854,0.987614,0
0.000959926,8.20076e-06,0.234486,0.987721,0.987608,0
0.000479963,2.05031e-06,0.117242,0.987662,0.987608,0
0.0307176,0.00625225,4.43532,0.985331,0.97347,0
0.0153588,0.00166646,2.21637,0.988849,0.985627,0
0.0076794,0.000424482,1.10739,0.988365,0.987523,0
0.0038397,0.000106696,0.553675,0.987983,0.987641,0
0.00191985,2.6715e-05,0.276844,0.987817,0.987614,0
0.000959926,6.68162e-06,0.138424,0.987711,0.987608,0
0.000479963,1.6706e-06,0.0692122,0.98766,0.987608,0


==> graph_data/log(P)/errors_graph.txt <==
4,7
mesh2
$= 1$ on $\{x =0\}$ and $\{x = 1\}$ ; Neumann $=0$ elsewhere;  with $f = 0$ ; $\Lambda = 100.000000I_2$ and potential $\Phi = \log \left ( \frac{1}{v} + x \right )$ with $v =200.000000$.,200
1.5
non-linear,HMM,Exp-fitt,Exp-fitt-harmo,
0.0625,0.119095,0.145637,0.112824,0.112824,0
0.03125,0.0409426,0.0729735,0.125909,0.111124,0
0.015625,0.0112638,0.033945,0.128596,0.117186,0
0.0078125,0.00286732,0.0179333,0.137976,0.135927,0
0.00390625,0.000797637,0.0101726,0.139705,0.139557,0
0.00195312,0.000230351,0.00559979,0.140161,0.140161,0
0.000976562,6.27215e-05,0.00294232,0.140349,0.140323,0
0.0625,0.158863,0.188913,0.0131026,0.0131026,0
0.03125,0.0979243,0.150586,0.0152085,0.0152085,0
0.015625,0.0829796,0.191133,0.0216023,0.0149706,0
0.0078125,0.0734889,0.270519,0.0423462,0.0260648,0
0.00390625,0.0456538,0.276648,0.0966915,0.0966915,0
0.00195312,0.0188758,0.194223,0.126498,0.126498,0
0.000976562,0.00590958,0.106216,0.136515,0.136515,0
0.0625,0.111429,0.20538,0.285986,0.271986,0
0.03125,0.0384215,0.101045,0.197836,0.166984,0
0.015625,0.0128498,0.0505016,0.157946,0.140539,0
0.0078125,0.00409394,0.0255213,0.145063,0.140539,0
0.00390625,0.00122034,0.012998,0.141431,0.140539,0
0.00195312,0.000338271,0.00662663,0.140586,0.140539,0
0.000976562,8.85652e-05,0.00335646,0.140454,0.140374,0
0.0625,0.012381,0.02282,0.180206,0.180206,0
0.03125,0.00426906,0.0112272,0.146905,0.146905,0
0.015625,0.00142776,0.00561128,0.149242,0.140539,0
0.0078125,0.000454882,0.0028357,0.142478,0.140539,0
0.00390625,0.000135593,0.00144422,0.140717,0.140539,0
0.00195312,3.75857e-05,0.000736292,0.140398,0.140398,0
0.000976562,9.84057e-06,0.00037294,0.140406,0.140374,0

